Analysis of A Splitting Approach for the Parallel Solution of Linear Systems on GPU Cards

We discuss an approach for solving sparse or dense banded linear systems ${\bf A} {\bf x} = {\bf b}$ on a Graphics Processing Unit (GPU) card. The matrix ${\bf A} \in {\mathbb{R}}^{N \times N}$ is possibly nonsymmetric and moderately large; i.e., $10000 \leq N \leq 500000$. The ${\it split\ and\ parallelize}$ (${\tt SaP}$) approach seeks to partition the matrix ${\bf A}$ into diagonal sub-blocks ${\bf A}_i$, $i=1,\ldots,P$, which are independently factored in parallel. The solution may choose to consider or to ignore the matrices that couple the diagonal sub-blocks ${\bf A}_i$. This approach, along with the Krylov subspace-based iterative method that it preconditions, are implemented in a solver called ${\tt SaP::GPU}$, which is compared in terms of efficiency with three commonly used sparse direct solvers: ${\tt PARDISO}$, ${\tt SuperLU}$, and ${\tt MUMPS}$. ${\tt SaP::GPU}$, which runs entirely on the GPU except several stages involved in preliminary row-column permutations, is robust and compares well in terms of efficiency with the aforementioned direct solvers. In a comparison against Intel's ${\tt MKL}$, ${\tt SaP::GPU}$ also fares well when used to solve dense banded systems that are close to being diagonally dominant. ${\tt SaP::GPU}$ is publicly available and distributed as open source under a permissive BSD3 license.

==> Data/Banded_D.dat <==
%% bt50 at D=0.06 should be 25746.3
D       MKLTime     I50     T50     bI50    bT50
0.06	2228.353333	4.25	1623.57	353.25  5000
0.08	2368.64	    0.75	1225.34	8.75    1078.99
0.1	    2212.55	    0.75	1225.23 6.25    896.111
0.2	    2653.193333	0.75	1224.83	3.75    715.584
0.3	    2494.296667	0.75	1223.9	2.75    653.577
0.4	    2736.316667	0.75	1224.24	2.75    644.613
0.5	    2487.786667	0.75	1220.2	2.25    641.02
0.6	    2910.48	    0.75	1224.41	2.25    606.112
0.7	    2802.43	    0.75	1225.93	2.25    603.46
0.8	    2648.383333	0.75	1225.47	2.25    599.893
0.9	    2415.706667	0.75	1223.99	1.75    565.844
1	    2300.593333	0.75	1224.96	1.75    565.173
1.1	    2303.923333	0.75	1225.36	1.75    564.922
1.2	    2602.26	    0.75	1225.19	1.75    575.098


==> Data/Banded_K.dat <==
%K = 10, 20, 50, 100, 200, 500
%N = 200000
%d = 1
%For SaP::Hybrid, number of partitions = 50
K      SpikeTime    MKLTime        BBDTime
10     92.264       95.08926667    180.88
20     106.107      125.8573333    158.791
50     189.079      367.6383333    186.916
100	   508.787      983.145        321.241
200	   1221.33      2385.536667    564.853
500	   6064.63      4210.51        2008.23


==> Data/Banded_N.dat <==
%N = 1000, ..., 1000000
%K = 200
%d = 1
%For SaP::Hybrid, number of partitions = 50
N        SpikeK200   MKLK200       BBDK200
1000     30.575      214.4676667   27.17
2000     35.439      221.4436667   26.649
5000     58.283      253.058       32.038
10000    105.301     300.8843333   44.308
20000    194.554     337.3146667   63.202
50000    366.216     715.1213333   150.594
100000   650.225     1275          287.271
200000   1220.97     2385.536667   570.204
500000   2923.89     6231.033333   1415.61


==> Data/Banded_P.dat <==
%N = 200000
%K = 200
%D = 1
P         SPIKETime     MKLTime      BBDTime
1         3062.36       2385.54      3060.3  
2         3729.99       2385.54      3143.81
3         2851.68       2385.54      2250.12
4         2377.01       2385.54      1800.57
5         2094.19       2385.54      1530.16
6         1915.66       2385.54      1361.22
8         1681.48       2385.54      1128.25
10        1552.35       2385.54      991.06
20        1320.32       2385.54      732.148
30        1266.19       2385.54      657.771
40        1228.17       2385.54      597.109
50        1219.9        2385.54      570.171
60        1229.6        2385.54      561.136
70        1232.43       2385.54      553.788
80        1234.58       2385.54      534.966
90        1253.33       2385.54      530.462
100       1257.63       2385.54      519.35


==> Data/cmTiming-big.csv <==
Name,N,NNZ,HB-SaP-CM,HB-MC60,T-SaP-CM,T-MC60
333SP,3712815,18504451,18335,17940,702.487,2667
atmosmodl,1489752,10319760,7182,7182,376.958,409
audikw_1,943695,77651847,34742,35948,1104.58,2017
cage15,5154859,99199551,418451,420240,3577.17,8812
CurlCurl_4,2380515,26515867,33545,34706,465.207,741
delaunay_n24,16777216,83885986,29434,23493,2254.43,9607
dielFilterV3real,1102824,89306020,23672,23771,1333.56,2161
G3_circuit,1585478,7660826,5069,5068,299.939,485
hugetric-00020,7122792,14238762,3351,3592,1184.03,5020
inline_1,503712,36816342,6040,6008,541.909,890
NLR,4163763,20812189,7995,7828,766.32,4536
road_usa,23947347,33761277,6725,6827,3146.79,10736
venturiLevel3,4026819,12081655,2025,1741,789.786,1189


==> Data/cmTiming.csv <==
Name,N,NNZ,HB-SaP-CM,HB-MC60,T-SaP-CM,T-MC60
2cubes_sphere,101492,1647264,4722,4661,42.699,74
2D_54019_highK,54019,996414,1635,1535,35.962,30
a2nnsnsl,80016,347222,19954,24995,18.393,12
a5esindl,60008,255004,20004,24998,15.625,10
ABACUS_shell_ud,23412,218484,182,185,33.605,7
af_5_k101,503625,17550675,859,1279,258.09,291
af23560,23560,484256,304,326,26.419,10
ANCF31770,31770,183540,153,154,34.808,4
ANCF88950,88950,513900,249,250,85.924,14
Andrews,60000,760144,17668,15306,30.214,55
apache1,80800,542184,791,791,31.738,16
apache2,715176,4817870,2971,2995,182.419,229
ASIC_100ks,99190,578890,16295,18985,32.379,41
av41092,41092,1683902,25671,26317,56.988,74
bauru5727,40366,145019,1699,1683,23.773,14
bayer01,57735,277774,20108,17433,26.848,30
bcircuit,68902,375558,1185,1217,29.414,26
bcsstk39,46772,2089294,555,720,50.246,38
blockqp1,60012,640033,40012,59998,20.016,17
bmw3_2,227362,11288630,5331,5334,157.648,236
bmwcra_1,148770,10644002,3271,3290,153.661,202
bratu3d,27792,173796,944,937,16.719,8
c-59,41282,480536,17684,17855,21.624,20
c-61,43618,310016,15478,15437,19.957,17
c-62,41731,559343,20677,20388,23.866,27
c-big,345241,2341011,162951,162927,77.378,188
cant,62451,4007383,275,508,71.424,56
case39,40216,1042160,20072,20109,29.497,20
case39_A_01,40216,1042160,20072,20109,29.691,20
cfd1,70656,1828364,3041,2938,38.185,47
cfd2,123440,3087898,2119,2371,57.609,71
circuit_4,80209,307604,35823,36386,31.137,25
ckt11752_tr_0,49702,333029,9005,9239,40.502,17
cond-mat-2005,40421,310965,16718,16290,22.897,65
cont-201,80595,438795,404,404,41.609,15
cont-300,180895,988195,604,604,75.542,35
copter2,55476,759952,2425,2332,27.394,28
crankseg_1,52804,10614210,3087,3038,154.916,218
d_pretok,182730,1588102,2579,2577,52.448,53
dawson5,51537,1010777,804,745,46.938,33
dixmaanl,60000,299998,7,6,24.763,8
Dubcova2,65025,1030225,1023,1003,39.813,37
ecl32,51993,380415,1835,1599,32.021,24
epb3,84617,463625,283,286,48.295,16
eurqsa,7245,44021,461,443,7.468,1
ex11,16614,1096948,834,847,39.766,20
ex19,12005,259879,139,127,21.083,5
F2,71505,5294285,4460,4326,83.389,97
filter3D,106437,2707179,3637,3491,54.018,67
finan512,74752,596992,1319,1300,25.141,21
g7jac140,41490,565956,10622,11117,26.78,24
Ga3As3H12,61349,5970947,12645,12272,93.994,135
garon2,13535,390607,359,361,25.379,7
gas_sensor,66917,1703365,1873,1939,36.755,44
gearbox,153746,9080404,4322,4206,133.493,168
gridgena,48962,512084,404,402,31.962,18
gsm_106857,589446,21758924,17742,17741,411.539,1303
H2O,67024,2216736,7320,7220,42.154,51
hcircuit,105676,513072,5725,5041,43.858,140
ibm_matrix_2,51448,1056610,6962,6962,40.993,28
jan99jac120,41374,260202,5369,4859,21.173,16
juba40k,40337,144945,1699,1683,23.855,13
k1_san,67759,538969,1632,1598,25.023,20
laminar_duct3D,67173,3833077,2549,2857,105.972,85
ldoor,952203,46522475,9085,9162,652.15,1350
lhr10c,10672,232633,5757,4343,13.808,10
lhr71,70304,1528092,8904,8794,50.415,63
Lin,256000,1766400,2820,2820,62.736,54
lung2,109460,492564,11594,11596,26.104,16
mario002,389874,2101242,1178,1179,109.986,113
mark3jac100,45769,285215,2212,2176,20.67,18
mark3jac140,64089,399735,2212,2186,25.647,20
matrix_9,103430,2121550,4047,4046,64.97,49
minsurfo,40806,203622,202,202,34.817,6
ncvxbqp1,50000,349968,1682,1682,25.058,23
nd24k,72000,28715634,10618,10699,418.978,544
NetANCF_40by40,63603,569262,603,861,39.591,10
offshore,259789,4242673,21135,19554,94.584,274
oilpan,73752,3597188,2155,2078,53.796,70
olesnik0,88263,744216,1209,1215,34.275,32
OPF_10000,43887,467711,2075,2028,22.438,18
parabolic_fem,525825,3674625,514,514,187.235,121
pdb1HYS,36417,4344765,2669,2513,62.366,64
poisson3Db,85623,2374949,9224,9373,103.337,90
pwtk,217918,11634424,2036,2034,158.405,249
qa8fk,66127,1660579,1048,1845,35.574,40
qa8fm,66127,1660579,1048,1845,35.83,40
rail_79841,79841,553921,423,423,75.389,23
rma10,46835,2374001,603,618,86.083,41
s3dkq4m2,90449,4820891,614,1171,72.448,95
shallow_water1,81920,327680,322,322,37.693,12
shallow_water2,81920,327680,322,322,37.514,12
ship_003,121728,8086034,3659,3863,108.552,181
shipsec1,140874,7813404,5237,5968,107.029,157
shipsec5,179860,10113096,3923,3988,134.284,160
Si34H36,97569,5156379,16216,16275,86.257,124
SiO2,155331,11283503,20496,20466,174.597,312
sparsine,50000,1548988,22346,22560,40.156,67
stokes128,49666,542210,769,756,26.754,18
stomach,213360,3021648,1132,1143,123.408,82
t3dh,79171,4352105,4927,5476,72.539,87
t3dh_a,79171,4352105,5854,5476,72.135,88
thermal1,82654,574458,225,215,104.958,26
torso3,259156,4429042,6954,7881,138.292,152
TSOPF_FS_b162_c4,40798,2398220,20208,20269,46.782,53
TSOPF_FS_b39_c19,76216,1977600,38072,38235,44.704,38
turon_m,189924,1634766,2956,3425,57.616,63
vanbody,47072,2336898,1976,2012,39.916,51
venkat25,62424,1717792,1559,1495,59.347,44
vibrobox,12328,342828,4497,4356,17.938,8
xenon1,48600,1181120,2033,1932,44.901,32
xenon2,157464,3866688,3686,3765,111.438,102


==> Data/cmTimingAllTests.csv <==
Name,N,NNZ,HB-SaP-CM,HB-MC60,T-SaP-CM,T-MC60
2cubes_sphere,101492,1647264,4722,4661,42.699,74
2D_54019_highK,54019,996414,1635,1535,35.962,30
333SP,3712815,18504451,18335,17940,702.487,2667
a2nnsnsl,80016,347222,19954,24995,18.393,12
a5esindl,60008,255004,20004,24998,15.625,10
ABACUS_shell_ud,23412,218484,182,185,33.605,7
af_5_k101,503625,17550675,859,1279,258.09,291
af23560,23560,484256,304,326,26.419,10
ANCF31770,31770,183540,153,154,34.808,4
ANCF88950,88950,513900,249,250,85.924,14
Andrews,60000,760144,17668,15306,30.214,55
apache1,80800,542184,791,791,31.738,16
apache2,715176,4817870,2971,2995,182.419,229
ASIC_100ks,99190,578890,16295,18985,32.379,41
atmosmodl,1489752,10319760,7182,7182,376.958,409
audikw_1,943695,77651847,34742,35948,1104.58,2017
av41092,41092,1683902,25671,26317,56.988,74
bauru5727,40366,145019,1699,1683,23.773,14
bayer01,57735,277774,20108,17433,26.848,30
bcircuit,68902,375558,1185,1217,29.414,26
bcsstk39,46772,2089294,555,720,50.246,38
blockqp1,60012,640033,40012,59998,20.016,17
bmw3_2,227362,11288630,5331,5334,157.648,236
bmwcra_1,148770,10644002,3271,3290,153.661,202
bratu3d,27792,173796,944,937,16.719,8
c-59,41282,480536,17684,17855,21.624,20
c-61,43618,310016,15478,15437,19.957,17
c-62,41731,559343,20677,20388,23.866,27
cage15,5154859,99199551,418451,420240,3577.17,8812
cant,62451,4007383,275,508,71.424,56
case39,40216,1042160,20072,20109,29.497,20
case39_A_01,40216,1042160,20072,20109,29.691,20
c-big,345241,2341011,162951,162927,77.378,188
cfd1,70656,1828364,3041,2938,38.185,47
cfd2,123440,3087898,2119,2371,57.609,71
circuit_4,80209,307604,35823,36386,31.137,25
ckt11752_tr_0,49702,333029,9005,9239,40.502,17
cond-mat-2005,40421,310965,16718,16290,22.897,65
cont-201,80595,438795,404,404,41.609,15
cont-300,180895,988195,604,604,75.542,35
copter2,55476,759952,2425,2332,27.394,28
crankseg_1,52804,10614210,3087,3038,154.916,218
CurlCurl_4,2380515,26515867,33545,34706,465.207,741
d_pretok,182730,1588102,2579,2577,52.448,53
dawson5,51537,1010777,804,745,46.938,33
delaunay_n24,16777216,83885986,29434,23493,2254.43,9607
dielFilterV3real,1102824,89306020,23672,23771,1333.56,2161
dixmaanl,60000,299998,7,6,24.763,8
Dubcova2,65025,1030225,1023,1003,39.813,37
ecl32,51993,380415,1835,1599,32.021,24
epb3,84617,463625,283,286,48.295,16
eurqsa,7245,44021,461,443,7.468,1
ex11,16614,1096948,834,847,39.766,20
ex19,12005,259879,139,127,21.083,5
F2,71505,5294285,4460,4326,83.389,97
filter3D,106437,2707179,3637,3491,54.018,67
finan512,74752,596992,1319,1300,25.141,21
G3_circuit,1585478,7660826,5069,5068,299.939,485
g7jac140,41490,565956,10622,11117,26.78,24
Ga3As3H12,61349,5970947,12645,12272,93.994,135
garon2,13535,390607,359,361,25.379,7
gas_sensor,66917,1703365,1873,1939,36.755,44
gearbox,153746,9080404,4322,4206,133.493,168
gridgena,48962,512084,404,402,31.962,18
gsm_106857,589446,21758924,17742,17741,411.539,1303
H2O,67024,2216736,7320,7220,42.154,51
hcircuit,105676,513072,5725,5041,43.858,140
hugetric-00020,7122792,14238762,3351,3592,1184.03,5020
ibm_matrix_2,51448,1056610,6962,6962,40.993,28
inline_1,503712,36816342,6040,6008,541.909,890
jan99jac120,41374,260202,5369,4859,21.173,16
juba40k,40337,144945,1699,1683,23.855,13
k1_san,67759,538969,1632,1598,25.023,20
laminar_duct3D,67173,3833077,2549,2857,105.972,85
ldoor,952203,46522475,9085,9162,652.15,1350
lhr10c,10672,232633,5757,4343,13.808,10
lhr71,70304,1528092,8904,8794,50.415,63
Lin,256000,1766400,2820,2820,62.736,54
lung2,109460,492564,11594,11596,26.104,16
mario002,389874,2101242,1178,1179,109.986,113
mark3jac100,45769,285215,2212,2176,20.67,18
mark3jac140,64089,399735,2212,2186,25.647,20
matrix_9,103430,2121550,4047,4046,64.97,49
minsurfo,40806,203622,202,202,34.817,6
ncvxbqp1,50000,349968,1682,1682,25.058,23
nd24k,72000,28715634,10618,10699,418.978,544
NetANCF_40by40,63603,569262,603,861,39.591,10
NLR,4163763,20812189,7995,7828,766.32,4536
offshore,259789,4242673,21135,19554,94.584,274
oilpan,73752,3597188,2155,2078,53.796,70
olesnik0,88263,744216,1209,1215,34.275,32
OPF_10000,43887,467711,2075,2028,22.438,18
parabolic_fem,525825,3674625,514,514,187.235,121
pdb1HYS,36417,4344765,2669,2513,62.366,64
poisson3Db,85623,2374949,9224,9373,103.337,90
pwtk,217918,11634424,2036,2034,158.405,249
qa8fk,66127,1660579,1048,1845,35.574,40
qa8fm,66127,1660579,1048,1845,35.83,40
rail_79841,79841,553921,423,423,75.389,23
rma10,46835,2374001,603,618,86.083,41
road_usa,23947347,33761277,6725,6827,3146.79,10736
s3dkq4m2,90449,4820891,614,1171,72.448,95
shallow_water1,81920,327680,322,322,37.693,12
shallow_water2,81920,327680,322,322,37.514,12
ship_003,121728,8086034,3659,3863,108.552,181
shipsec1,140874,7813404,5237,5968,107.029,157
shipsec5,179860,10113096,3923,3988,134.284,160
Si34H36,97569,5156379,16216,16275,86.257,124
SiO2,155331,11283503,20496,20466,174.597,312
sparsine,50000,1548988,22346,22560,40.156,67
stokes128,49666,542210,769,756,26.754,18
stomach,213360,3021648,1132,1143,123.408,82
t3dh,79171,4352105,4927,5476,72.539,87
t3dh_a,79171,4352105,5854,5476,72.135,88
thermal1,82654,574458,225,215,104.958,26
torso3,259156,4429042,6954,7881,138.292,152
TSOPF_FS_b162_c4,40798,2398220,20208,20269,46.782,53
TSOPF_FS_b39_c19,76216,1977600,38072,38235,44.704,38
turon_m,189924,1634766,2956,3425,57.616,63
vanbody,47072,2336898,1976,2012,39.916,51
venkat25,62424,1717792,1559,1495,59.347,44
venturiLevel3,4026819,12081655,2025,1741,789.786,1189
vibrobox,12328,342828,4497,4356,17.938,8
xenon1,48600,1181120,2033,1932,44.901,32
xenon2,157464,3866688,3686,3765,111.438,102


==> Data/dbTiming.csv <==
Name,N,NNZ,T-SaP-DB,T-HSL-MC64
2cubes_sphere,101492,1647264,49.3537,161
2D_54019_highK,54019,996414,34.1521,69
a2nnsnsl,80016,347222,30.1261,45
a5esindl,60008,255004,21.6811,34
ABACUS_shell_ud,23412,218484,13.6228,30
af_5_k101,503625,17550675,351.489,1459
af23560,23560,484256,30.2477,59
ANCF31770,31770,183540,25.9085,32
ANCF88950,88950,513900,73.0193,88
Andrews,60000,760144,26.6204,65
apache1,80800,542184,19.8595,52
apache2,715176,4817870,139.205,459
ASIC_100k,99340,954163,38.635,91
ASIC_100ks,99190,578890,23.6243,66
av41092,41092,1683902,5454.19,5563
bayer01,57735,277774,112.992,83
bcircuit,68902,375558,16.6306,45
bcsstk39,46772,2089294,63.5452,173
blockqp1,60012,640033,39.1892,53
bmw3_2,227362,11288630,562.712,982
bmwcra_1,148770,10644002,214.398,869
boyd1,93279,1211231,688.569,5849
bratu3d,27792,173796,8.69072,17
c-59,41282,480536,68.4981,87
c-61,43618,310016,47.7942,56
c-62,41731,559343,216.501,166
c-big,345241,2341011,1750.11,727
cant,62451,4007383,79.9164,289
case39,40216,1042160,303.573,150
case39_A_01,40216,1042160,299.944,150
cfd1,70656,1828364,44.733,159
cfd2,123440,3087898,72.347,268
circuit_4,80209,307604,21.3219,39
ckt11752_tr_0,49702,333029,15.4186,36
cont-201,80595,438795,17.9989,43
cont-300,180895,988195,36.697,97
copter2,55476,759952,375.101,212
crankseg_1,52804,10614210,243.927,836
d_pretok,182730,1588102,164.216,298
dawson5,51537,1010777,380.02,232
dixmaanl,60000,299998,12.9418,32
Dubcova2,65025,1030225,29.0492,89
ecl32,51993,380415,18.2613,48
epb3,84617,463625,20.0198,50
eurqsa,7245,44021,9.33315,13
ex11,16614,1096948,112.138,93
ex19,12005,259879,16.562,30
F2,71505,5294285,112.867,435
filter3D,106437,2707179,73.3027,247
finan512,74752,596992,22.1837,66
G3_circuit,1585478,7660826,257.876,809
g7jac140,41490,565956,708.336,755
Ga3As3H12,61349,5970947,114.487,456
GaAsH6,61349,3381809,68.9017,257
garon2,13535,390607,43.6143,34
gas_sensor,66917,1703365,42.7627,149
gearbox,153746,9080404,1469.18,14407
gridgena,48962,512084,16.4528,46
gsm_106857,589446,21758924,1077.55,2032
H2O,67024,2216736,48.669,168
hcircuit,105676,513072,21.885,56
HTC_336_4438,226340,904522,295.566,3917
ibm_matrix_2,51448,1056610,44.7054,72
inline_1,503712,36816342,746.167,3004
jan99jac120,41374,260202,622.177,421
laminar_duct3D,67173,3833077,44370.4,11823
ldoor,952203,46522475,1068.65,3708
lhr10c,10672,232633,68.7033,58
lhr71,70304,1528092,723.877,340
Lin,256000,1766400,54.0413,164
lung2,109460,492564,103.319,58
mario002,389874,2101242,429.882,567
mark3jac100,45769,285215,674.159,639
mark3jac140,64089,399735,1570.38,1237
matrix_9,103430,2121550,106.901,147
minsurfo,40806,203622,9.25856,22
ncvxbqp1,50000,349968,19.8513,37
nd24k,72000,28715634,988.508,2263
NetANCF40by40,63603,569262,47.1894,70
offshore,259789,4242673,124.711,416
oilpan,73752,3597188,75.0098,226
olesnik0,88263,744216,78.5009,142
OPF_10000,43887,467711,24.8397,49
parabolic_fem,525825,3674625,110.968,353
pdb1HYS,36417,4344765,96.1106,361
poisson3Db,85623,2374949,70.2866,216
pwtk,217918,11634424,901.727,974
qa8fk,66127,1660579,38.3586,126
qa8fm,66127,1660579,38.3398,124
rail_79841,79841,553921,22.1347,55
rajat26,51032,249302,13.8669,31
rma10,46835,2374001,175.452,376
s3dkq4m2,90449,4820891,744.429,405
shallow_water1,81920,327680,15.9513,42
shallow_water2,81920,327680,16.0062,43
ship_003,121728,8086034,387.604,577
shipsec1,140874,7813404,527.015,623
shipsec5,179860,10113096,694.969,879
Si34H36,97569,5156379,114.355,411
SiO2,155331,11283503,254.938,848
sparsine,50000,1548988,46.463,135
stokes128,49666,542210,266.108,1488
stomach,213360,3021648,135.868,284
t3dh,79171,4352105,98.5398,351
t3dh_a,79171,4352105,97.8824,350
thermal1,82654,574458,23.5582,67
thermal2,1228045,8580313,310.567,1017
torso3,259156,4429042,133.336,402
TSOPF_FS_b162_c4,40798,2398220,181.796,361
TSOPF_FS_b39_c19,76216,1977600,405.234,278
turon_m,189924,1634766,212.811,371
vanbody,47072,2336898,225.278,220
venkat25,62424,1717792,53.6848,154
vibrobox,12328,342828,29.3933,28
xenon1,48600,1181120,29.9394,104
xenon2,157464,3866688,90.1677,335


==> Data/krylovProfiling.csv <==
101492,1647264,9.15107,4.37264,51.63029,65.154
54019,996414,0.598912,997.955,3.296088,1001.85
23412,218484,7.05043,2876.96,99.43957,2983.45
503625,17550675,4.02554,4074.81,5.22446,4084.06
23560,484256,2.5265,362.807,15.0495,380.383
31770,183540,1.7448,169.786,5.8562,177.387
88950,513900,2.2809,303.728,8.1051,314.114
80800,542184,1.14874,3561.64,23.64126,3586.43
715176,4817870,839.385,190141,3166.615,194147
14000,1853104,41.6848,10.2365,180.0137,231.935
99340,954163,65.1558,39.6556,462.2886,567.1
99190,578890,5.6737,244.575,16.9893,267.238
41092,1683902,242.232,1.03E+06,827.768,1.03E+06
57735,277774,3.19328,872.718,11.17472,887.086
68902,375558,0.392576,978.873,5.026424,984.292
46772,2089294,0.771424,304.267,3.237576,308.276
60012,640033,5.59386,2.86179,44.71135,53.167
148770,10644002,2.68144,4635.86,3.33856,4641.88
10581,770901,13.9582,61.5567,24.1571,99.672
93279,1211231,195.269,83.6024,1028.2986,1307.17
27792,173796,7.36912,15.8822,271.54268,294.794
62451,4007383,2.13232,499.248,7.31268,508.693
70656,1828364,83.8076,4428.38,150.5024,4662.69
123440,3087898,0.98928,2875.98,4.35072,2881.32
49702,333029,90.2838,178979,262.7162,179332
80595,438795,0.38592,446.257,4.77708,451.42
180895,988195,2.42893,3654.12,8.83107,3665.38
55476,759952,1.35232,5113.53,11.64768,5126.53
182730,1641672,1.52701,14712.4,13.97299,14727.9
51537,1010777,0.877344,381.689,3.186656,385.753
116835,766396,328.838,225.69,695.052,1249.58
60000,299998,0.199872,209.997,3.309128,213.506
65025,1030225,87.7235,49.4252,718.2413,855.39
8192,41746,6.95696,1339.11,33.17304,1379.24
51993,380415,93.6081,96.0425,1431.5994,1621.25
84617,463625,0.360992,410.82,4.026008,415.207
7245,46142,210.13,55451.1,3759.77,59421
16614,1096948,688.764,49083.6,1139.136,50911.5
12005,259879,123.996,7075.57,414.284,7613.85
71505,5294285,1.8832,2759.4,4.6468,2765.93
17880,430740,3.09472,76.1779,18.20738,97.48
106437,2707179,383.692,27825.3,375.408,28584.4
74752,596992,5.08128,3.90538,53.12934,62.116
7548,848553,1.12666,253.879,5.35134,260.357
1585478,7660826,3506.37,4359.83,6301.2,14167.4
41490,565956,25.9085,179111,196.0915,179333
61349,5970947,2286.89,444511,801.11,447599
61349,3381809,407.104,83222.5,260.596,83890.2
13535,390607,0.402272,71.7325,2.366228,74.501
66917,1703365,66.1441,2906.2,114.3959,3086.74
48962,512084,4.04512,2990.38,40.42488,3034.85
67024,2216736,156.233,56.1708,797.9262,1010.33
105676,513072,124.155,4249.47,331.495,4705.12
51448,1056610,44.229,10814.4,93.671,10952.3
41374,260202,115.129,758262,1454.871,759832
67173,3833077,1297.65,2.37E+06,4922.35,2.38E+06
10672,232633,2.06627,120.909,5.99873,128.974
70304,1528092,424.501,572638,1667.499,574730
256000,1766400,272.316,82206.6,2196.684,84675.6
109460,492564,3.45002,180.94,13.34798,197.738
389874,2101242,0.940864,5587.25,5.189136,5593.38
45769,285215,1.09008,3089.97,11.96992,3103.03
64089,399735,0.627104,2421.99,6.782896,2429.4
103430,2121550,219.175,122.698,403.259,745.132
40806,203622,15.3646,13.7644,59.048,88.177
23052,1154814,1.66262,1522.77,11.12738,1535.56
50000,349968,0.604224,1536.39,6.375776,1543.37
72000,28715634,3869.36,2970.71,541.3,7381.37
73752,3597188,1.3767,1363.26,4.6933,1369.33
88263,744216,5.65018,2219.58,19.34982,2244.58
43887,467711,0.728672,1648.99,6.941328,1656.66
525825,3674625,1.36979,3314.73,5.58021,3321.68
36417,4344765,4.48867,2871.9,11.06133,2887.45
85623,2374949,236.69,65.356,800.724,1102.77
217918,11634424,4.67507,7038.99,5.41493,7049.08
66127,1660579,144.351,81.3492,1127.4498,1353.15
66127,1660579,7.29098,4.08218,58.29084,69.664
19779,1328611,9.55523,4871.99,62.37477,4943.92
79841,553921,0.517824,457.337,4.846176,462.701
51032,249302,0.386784,4251.44,3.233216,4255.06
643994,6175377,2282.33,1076.42,1861.82,5220.57
4690002,20316253,3438.9,5081.34,8104.96,16625.2
46835,2374001,1.77114,569.868,7.18786,578.827
90449,4820891,1.13779,616.527,4.63521,622.3
81920,327680,1.46746,2.92192,37.89762,42.287
81920,327680,2.94333,5.95626,79.84141,88.741
121728,8086034,13.2652,24123.4,10.1348,24146.8
140874,7813404,1386.43,40135.2,803.27,42324.9
179860,10113096,1745.98,66835,862.32,69443.3
155331,11283503,5946.42,643.934,1645.936,8236.29
49666,558594,256.428,513427,4692.572,518376
213360,3021648,63.4164,48.5778,338.0838,450.078
79171,4352105,337.144,8791.46,255.636,9384.24
79171,4352105,330.678,9391.7,247.222,9969.6
82654,574458,0.425952,502.315,4.787048,507.528
1228045,8580313,1159.3,134285,1234.7,136679
259156,4429042,73.2447,4356.71,99.8853,4529.84
189924,1690876,1.56099,17740.5,13.73901,17755.8
47072,2336898,0.924832,1249.74,2.955168,1253.62
62424,1717792,64.9698,3136.24,104.9902,3306.2
12328,342828,0.379712,417.295,2.078288,419.753
48600,1181120,300.339,222.082,3471.799,3994.22
157464,3866688,1271.57,659.941,5180.959,7112.47


==> Data/medianSaPcomponents.txt <==
DB	CM	Dtransf	Drop	Asmbl	BC	LU	SPK	LUrdcd	Kry	
 3.3978    1.3660    1.8514    4.0537    0.6666    1.4455   24.8085   23.0214    4.0546   55.8397
11.4091    3.7266    4.1244   25.5450    2.7404    2.3326   73.3920   41.8441    6.3734   0.0


==> Data/profilingSPIKE.csv <==
T-DB,T-CM,T-Drop,T-Dtransf,T-Asmbl,T-BC,T-LU,T-SPK,T-LUrdcd,T-Kry
0,18.085,64.833,42.324,10.491,0,0,0,0,51.587
24.9394,22.0866,0,29.951,2.676,0,2631.71,0,0,1087.8
25.5946,13.7974,0,8.117,19.572,11.8993,29.4787,50.6136,15.8065,231.515
69.0388,46.3572,0,19.497,46.839,25.0693,122.432,331.681,52.06,337.829
16.6003,14.3737,0,8.468,12.112,6.76298,33.89,56.3498,4.28589,649.023
0,1058.14,0,523.14,141.338,0,13571.7,0,0,5435.6
32.935,35.864,0,13.661,25.727,8.31936,47.8504,106.375,15.3673,484.636
40.5011,34.4459,0,18.888,49.135,59.164,110.395,311.89,111.268,213.942
0,36.81,0,22.334,4.288,0,1349.82,0,0,1237.8
67.762,6.21904,71.878,38.114,0.128,0,0,0,0,237.703
47.6741,3.89686,26.097,114.469,1.005,0,0,0,0,499.227
29.1664,21.0636,22.241,21.255,21.057,0.21808,8.80931,51.1816,0.195104,243.009
108.982,25.2346,0,12.883,121.441,184.135,233.86,760.846,1020.42,721.397
19.5431,22.1319,0,17.041,4.104,0,3104.59,0,0,1080.73
87.5993,88.0707,0,56.901,11.306,0,556.878,0,0,346.487
43.344,2.58097,13.709,69.583,6.51,0,0,0,0,45.42
0,599.814,0,254.723,86.859,0,12909.3,0,0,5557.87
30.5874,2.52561,15.883,26.172,0.125,0,0,0,0,123.982
566.8,4.75832,27.321,160.08,0.978,0,0,0,0,1047.12
11.3311,0.847928,3.432,8.276,0.276,0,0,0,0,279.061
0,191.391,0,102.663,27.238,0,573.905,0,0,491.556
0,111.947,0,60.512,16.416,0,4879.19,0,0,2254.79
0,187.009,0,84.861,24.642,0,6552.72,0,0,3513.26
23.0628,21.6202,0,21.37,2.098,0,814.514,0,0,518.639
45.5573,57.9377,0,39.61,5.4,0,2791.07,0,0,4121.57
364.88,41.4368,0,30.927,8.84,0,10001.8,0,0,5427.41
0,631.277,0,299.144,84.611,0,6122.15,0,0,1955.87
375.82,45.6136,0,36.915,8.707,0,1547.22,0,0,3075.3
56.6225,3.1505,20.17,114.134,1.172,0,0,0,0,1142.38
15.4454,11.0046,0,14.509,1.433,0,125.345,0,0,230.07
0,10.758,29.227,27.07,0.692,0,0,0,0,456.982
3.95277,1.85923,0,2.736,0.255,0,57.462,0,0,1535.41
21.7277,1.42126,8.502,14.071,0.517,0,0,0,0,1297.9
23.4338,22.3052,0,20.144,2.325,0,825.977,0,0,476.808
19.0709,16.6111,0,9.017,8.407,1.15123,27.7247,49.6693,1.58275,6167.65
17.4463,1.49966,6.036,12.341,1.742,0,0,0,0,217.523
0,6.041,15.186,20.086,8.851,0,0,0,0,39.961
44.8974,15.8976,0,16.329,1.578,0,136.176,0,0,85.134
65.1151,91.7499,0,55.858,10.331,0,4770.85,0,0,4134.02
0,50.176,0,17.235,26.545,5.16733,112.867,489.832,12.1575,2642.91
77.3755,7.96551,81.327,48.882,6.934,0,0,0,0,861.53
27.2219,17.9501,15.508,21.622,16.229,0.0448,6.65466,27.34,0.046272,5272.02
35.4384,24.7626,0,36.847,2.523,0,14364.8,0,0,2274.21
69.0821,17.0049,0,8.385,15.665,15.1391,39.5723,223.814,22.0844,137.326
96.9626,15.3674,14.886,20.149,14.147,0.11248,7.39462,35.8534,0.096608,148.223
603.348,13.9163,0,14.977,1.951,0,6133.04,0,0,3323.66
1394.66,16.2472,0,18.154,2.138,0,9069.53,0,0,2604.98
84.7672,4.82683,32.634,53.189,9.371,0,0,0,0,715.08
12.0876,1.10435,4.58,9.808,4.272,0,0,0,0,85.561
103.66,48.5206,0,31.493,6.487,0,1129.8,0,0,1668.73
22.2671,23.2929,0,15.501,3.266,0,3609.94,0,0,1676.23
0,119.754,0,100.202,18.314,0,1906.78,0,0,1618.2
79.5287,80.7073,0,25.386,120.764,98.9951,803.171,2594.17,726.928,2553.31
27.9076,21.6874,0,20.586,2.975,0,2814.11,0,0,1767.56
0,331.068,0,110.358,27.174,0,6849.79,0,0,3918.66
0,229.736,0,100.432,28.164,0,2824.71,0,0,1159.68
119.714,8.58692,108.426,54.923,0.773,0,0,0,0,974.716
0,657.073,0,312.918,91.499,0,7311.34,0,0,5211.49
57.9012,6.14975,51.289,40.77,0.709,0,0,0,0,1248.44
0,17.198,50.109,38.888,6.87,0,0,0,0,50.813
43.144,53.889,0,35.717,6.953,0,617.208,0,0,5495.84
38.2576,27.6774,0,22.601,4.607,0,788.461,0,0,529.341
918.197,95.2477,817.307,640.179,65.192,0,0,0,0,16330
162.947,172.317,0,45.466,95.126,28.0384,422.567,2648.36,118.196,1770.84
0,241.171,0,113.692,28.366,0,1691.94,0,0,777.155
0,3.495,11.229,13.849,9.363,0,0,0,0,30.333
0,3.497,11.279,15.837,9.378,0,0,0,0,56.351
0,198.267,0,189.23,26.83,0,15490.4,0,0,7686.06
142.001,9.51707,88.273,67.207,18.813,0,0,0,0,429.111
0,39.09,0,25.738,7.179,0,799.937,0,0,597.169
0,137.978,0,65.081,20.326,0,3489.95,0,0,1505.13
76.9439,80.0211,0,58.218,10.419,0,3155.42,0,0,1254.04
46.7642,52.6838,0,41.851,7.839,0,4796.84,0,0,1176.34


==> Data/profilingSaP05082015.csv <==
Name,N,NNZ,DB,K-DB,K-noDrop,K,FRate,nuKf,Solves,SolAcc,T-DB,T-CM,T-Drop,T-Dtransf,T-Asmbl,NPrtns,T-BC,T-LU,GFlps-LU,T-SPK,T-LUrdcd,T-PreP,Kry-M,nItrs,T-Kry,T-Total
2cubes_sphere,101492,1647264,0,100407,100407,0,1,0,1,2.21E-08,0,17.742,68.008,41.793,10.523,50,0,0,0,0,0,140.002,P-CG,38,49.919,189.921
2D_54019_highK,54019,996414,1,53946,1641,1641,0.539092,0.45113,1,0.0319755,24.2632,21.5548,0,27.244,2.743,1,0,2631.65,20.2691,0,0,2717.28,P-B2(SI),0.25,1087.88,3805.16
af_5_k101,503625,17550675,0,859,859,859,0.996431,0.00632157,1,3.58E-09,0,1058.4,0,429.135,142.062,1,0,13493.4,27.211,0,0,15149.9,P-CG,1,5437.93,20587.8
af23560,23560,484256,1,459,339,339,0.890488,0.788607,1,2.51E-11,32.4614,34.5986,0,14.06,28.374,10,10.5124,42.3347,3.2011,118.525,19.1192,305.636,P-B2(SI),11.25,421.633,727.269
ANCF31770,31770,183540,1,26550,248,248,0.731442,0.799243,1,3.51E-11,25.2723,13.6597,0,8.746,15.052,10,5.65453,49.8071,1.90832,95.1278,8.19069,225.118,P-B2(SI),3.25,188.097,413.215
ANCF88950,88950,513900,1,74250,410,410,0.822613,0.880544,1,4.46E-11,69.2711,45.4819,0,19.573,48.108,16,24.9579,120.106,2.13481,332.143,51.9395,719.706,P-B2(SI),3.25,337.519,1057.22
apache1,80800,542184,0,808,791,791,0.840762,0.318678,1,7.13E-13,0,34.121,0,21.739,3.654,1,0,1340.01,19.6734,0,0,1404.58,P-CG,2,1237.96,2642.53
appu,14000,1853104,1,13987,13987,0,1,0,1,6.11E-11,54.6786,5.42544,67.514,31.522,0.131,1,0,0,0,0,0,161.075,P-B2(SI),34.25,177.608,338.683
ASIC_100k,99340,954163,1,99106,99106,0,1,0,1,1.29E-08,45.7751,3.66886,25.851,114.67,1.054,1,0,0,0,0,0,192.922,P-B2(SI),84.25,495.116,688.038
ASIC_100ks,99190,578890,1,98439,98439,20,0.559565,0.867073,1,2.49E-06,28.5768,17.9332,21.842,21.044,22.929,16,0,18.5979,0.0587823,0,0,135.548,P-B2(SI),8.75,278.548,414.096
bayer01,57735,277774,1,57436,1325,1325,0.903098,0.951188,1,0.00588605,106.63,24.7324,0,14.128,153.617,10,155.511,152.178,2.51205,533.045,1306.24,2457.85,P-B2(SI),6.75,956.846,3414.69
bcircuit,68902,375558,1,67086,1185,1185,0.748721,0.251385,1,5.57E-10,20.4395,21.9135,0,21.784,4.149,1,0,3101.17,18.684,0,0,3178.81,P-B2(SI),0.25,1080.67,4259.48
bcsstk39,46772,2089294,0,555,555,555,0.710668,0.450477,1,6.59E-11,0,110.381,0,55.961,16.418,1,0,478.061,10.2181,0,0,663.679,P-CG,1,386.875,1050.55
blockqp1,60012,640033,1,40012,40012,0,1,0,1,2.34E-12,43.3904,2.37563,14.304,65.78,6.806,50,0,0,0,0,0,133.848,P-B2(SI),7.75,43.902,177.75
bmwcra_1,148770,10644002,0,141050,3294,3294,0.782544,0.434978,1,1.00E-09,0,600.51,0,253.194,86.758,1,0,12884.2,43.9804,0,0,13852.5,P-CG,1,5556.67,19409.1
boyd1,93279,1211231,1,93269,93269,0,1,0,1,3.51E-05,573.358,4.52709,27.504,161.879,1.006,1,0,0,0,0,0,770.279,P-B2(SI),180.75,1054.73,1825.01
bratu3d,27792,173796,1,26687,26687,0,1,0,1,4.08E-13,10.6052,0.679752,3.58,14.558,0.281,1,0,0,0,0,0,30.684,P-B2(SI),52.75,271.173,301.857
bundle1,10581,770901,1,10461,10461,5,0.79373,0.789358,1,1.74E-12,32.4886,3.65736,15.789,21.771,1.929,16,0,1.89706,0.0108937,0,0,79.168,P-B2(SI),18.75,101.106,180.274
cant,62451,4007383,0,275,275,275,0.988508,0.0179633,1,3.23E-08,0,192.417,0,90.752,27.862,1,0,567.749,8.06977,0,0,881.905,P-CG,2,491.518,1373.42
cfd1,70656,1828364,1,6229,2794,2794,0.959445,0.94509,1,4.83E-11,66.1598,145.34,0,42.045,1047.51,16,0,343.137,7.1037,0,0,1655.63,P-B2(SI),117.75,5193.94,6849.57
cfd2,123440,3087898,0,4332,2498,2498,0.771827,0.456437,1,1.40E-11,0,168.469,0,83.085,23.342,1,0,6573.52,37.718,0,0,6865.34,P-CG,1,3513.51,10378.9
ckt11752_tr_0,49702,333029,1,49452,10258,10258,0.714834,0.870256,1,9.92E-07,17.8423,29.7437,0,13.745,2616.55,6,0,26404.6,14.434,0,0,29101.1,P-B2(SI),204.25,183129,212230
cont-201,80595,438795,1,69996,403,403,0.665271,0.334529,1,3.17E-10,20.8876,21.7034,0,19.405,2.137,1,0,813.195,8.0158,0,0,881.983,P-B2(SI),0.25,518.324,1400.31
cont-300,180895,988195,1,157496,603,603,0.665723,0.334142,1,4.44E-11,44.9681,58.3389,0,40.606,5.455,1,0,2797.11,11.7258,0,0,2959.32,P-B2(SI),1.75,4121.42,7080.75
copter2,55476,759952,1,55307,3196,3196,0.54098,0.327547,1,5.99E-08,351.833,40.6012,0,26.617,8.821,1,0,9958.22,28.1443,0,0,10403.9,P-B2(SI),1.75,5430.16,15834.1
dawson5,51537,1010777,1,19384,1730,1730,0.831187,0.83353,1,1.66E-07,362.331,87.3347,0,25.21,121.858,4,87.8652,884.462,6.63552,1849.52,1001.44,4436.04,P-B2(SI),0.75,402.868,4838.91
dc1,116835,766396,1,116831,116831,0,1,0,1,1.22E-06,53.842,3.11805,20.159,113.763,1.176,1,0,0,0,0,0,193.728,P-B2(SI),435.25,1255.83,1449.55
dixmaanl,60000,299998,1,40001,6,6,0.999922,7.92E-05,1,8.66E-12,16.0422,10.7048,0,14.844,1.426,1,0,125.284,0.0172389,0,0,169.786,P-B2(SI),0.25,229.986,399.772
Dubcova2,65025,1030225,0,64820,64820,0,1,0,1,1.39E-11,0,9.563,27.573,26.537,0.669,1,0,0,0,0,0,66.121,P-CG,388,444.074,510.195
dw8192,8192,41746,1,4160,174,174,0.67433,0.315242,1,1.57E-06,3.74074,1.57026,0,2.626,0.25,1,0,56.3672,2.36261,0,0,64.873,P-B2(SI),26.75,1534.77,1599.65
ecl32,51993,380415,1,51840,51840,0,1,0,1,2.88E-05,21.4547,1.43631,8.949,14.404,0.524,1,0,0,0,0,0,48.069,P-B2(SI),236.25,1257.45,1305.52
epb3,84617,463625,1,284,283,283,0.660009,0.15965,1,6.41E-13,22.495,22.318,0,20.83,2.372,1,0,809.411,6.35981,0,0,881.282,P-B2(SI),0.25,476.489,1357.77
ex19,12005,259879,1,169,139,139,0.866011,0.569678,1,0.000302421,18.8322,15.4888,0,8.475,9.634,8,1.564,22.2645,2.27791,39.2745,1.91322,120.711,P-B2(SI),256.25,5768.1,5888.82
FEM_3D_thermal1,17880,430740,1,13787,13787,12,0.909423,0.286582,1,3.85E-13,15.7194,5.67958,8.008,15.737,5.411,16,0,3.42982,0.420438,0,0,56.756,P-B2(SI),13.75,99.12,155.876
filter3D,106437,2707179,1,8276,3498,3498,0.923875,0.915507,1,9.48E-11,93.6851,257.878,0,54.473,1559.68,16,0,1855.2,7.79577,0,0,3841.72,P-B2(SI),252.25,35300.4,39142.1
finan512,74752,596992,0,74724,74724,0,1,0,1,5.59E-12,0,6.274,15.423,20.005,9.359,32,0,0,0,0,0,52.247,P-CG,32,41.411,93.658
G3_circuit,1585478,7660826,1,947128,947128,0,1,0,1,0.00999923,328.105,29.6677,246.55,232.825,15.407,1,0,0,0,0,0,855.518,P-B2(SI),500.25,7407.1,8262.62
Ga3As3H12,61349,5970947,1,20893,12502,12502,0.922038,0.841564,1,7.64E-09,180.363,588.298,0,117.025,3968.32,8,0,17674.8,16.9442,0,0,22577.8,P-B2(SI),473.75,355464,378042
GaAsH6,61349,3381809,1,20005,10783,10783,0.943724,0.880538,1,3.17E-10,101.037,304.349,0,64.281,3798.84,16,0,7380.08,15.8415,0,0,11678.2,P-B2(SI),239.25,104067,115745
garon2,13535,390607,1,13531,365,365,0.606711,0.347321,1,5.50E-12,43.0879,15.4381,0,11.776,1.615,1,0,134.617,6.39981,0,0,207.911,P-B2(SI),0.25,84.894,292.805
gas_sensor,66917,1703365,1,2901,1956,1956,0.960243,0.946525,1,2.79E-10,62.1893,140.22,0,39.432,542.402,16,0,214.463,5.61022,0,0,1009.17,P-B2(SI),87.25,3355.77,4364.93
gridgena,48962,512084,0,405,405,405,0.863556,0.212364,1,2.46E-12,0,29.168,0,22.147,3.414,1,0,498.632,10.4607,0,0,558.581,P-CG,2,484.451,1043.03
H2O,67024,2216736,1,14976,14976,0,1,0,1,1.48E-11,75.4405,7.73052,69.251,49.432,7.285,32,0,0,0,0,0,211.33,P-B2(SI),158.25,881.473,1092.8
hcircuit,105676,513072,1,105662,105662,5,0.793105,0.827584,1,5.45E-11,25.5157,17.5623,15.989,20.445,16.788,50,0.047872,6.50835,0.0230693,27.3679,0.045152,134.195,P-B2(SI),238.25,5288.75,5422.95
ibm_matrix_2,51448,1056610,1,51445,4729,4729,0.90754,0.950417,1,4.20E-08,33.5853,40.0787,0,29.794,1666.08,16,0,1839.78,6.58325,0,0,3616.19,P-B2(SI),71.25,11158.8,14775
lhr10c,10672,232633,1,8115,427,427,0.653954,0.740242,1,0.00297021,68.6761,16.9739,0,8.363,15.811,6,9.33792,39.1787,3.92288,220.026,21.9599,404.464,P-B2(SI),3.75,137.14,541.604
Lin,256000,1766400,1,6400,2820,2820,0.979365,0.917234,1,3.86E-11,74.4352,219.152,0,56.296,684.807,10,0,1524.65,10.9207,0,0,2577.69,P-B2(SI),364.25,79052.4,81630.1
lung2,109460,492564,1,107141,107141,10,0.434854,0.964614,1,6.99E-05,96.044,10.2,15.34,20.621,13.895,16,0,19.2532,0.00278811,0,0,179.029,P-B2(SI),5.75,204.114,383.143
mark3jac100,45769,285215,1,4075,2120,2120,0.354833,0.117964,1,0.00113856,607.445,13.6239,0,14.656,1.955,1,0,6100.03,27.234,0,0,6747.95,P-B2(SI),1.75,3327.07,10075
mark3jac140,64089,399735,1,4075,2136,2136,0.322435,0.0958824,1,0.0251139,1351.78,16.1786,0,17.68,2.163,1,0,9018.42,27.3451,0,0,10420.1,P-B2(SI),0.75,2605.37,13025.5
matrix_9,103430,2121550,1,103429,103429,0,1,0,1,1.83E-06,83.7147,4.62035,31.511,52.245,11.847,16,0,0,0,0,0,186.24,P-B2(SI),258.25,703.013,889.253
minsurfo,40806,203622,1,202,202,0,1,0,1,1.18E-13,10.9574,0.818624,4.794,15.985,4.537,16,0,0,0,0,0,37.954,P-B2(SI),44.75,83.894,121.848
msc23052,23052,1154814,1,23046,1568,1568,0.607294,0.392831,1,0.00127257,101.522,47.6112,0,30.781,6.425,1,0,1127.67,22.2876,0,0,1319.46,P-B2(SI),2.25,1668.43,2987.89
ncvxbqp1,50000,349968,1,37495,1890,1890,0.578349,0.386291,1,1.20E-06,21.3555,26.5375,0,16.554,3.301,1,0,3576.17,22.3034,0,0,3653.89,P-B2(SI),0.75,1678.51,5332.41
nd24k,72000,28715634,0,68114,68114,20,0.977309,0.0454458,1,0.000486387,0,376.638,1130.52,507.937,108.118,50,0,8.31107,3.24703,0,0,2148.73,P-CG,501,2427.5,4576.23
NetANCF40by40,63603,569262,1,62895,62895,0,1,0,1,1.35E-11,38.898,1.47102,8.339,18.356,6.552,4,0,0,0,0,0,74.699,P-B2(SI),88.25,486.059,560.758
oilpan,73752,3597188,0,3876,1698,1698,0.712864,0.57444,1,3.86E-09,0,113.298,0,87.228,16.11,1,0,1898.29,31.1966,0,0,2122.59,P-CG,1,1617.78,3740.37
olesnik0,88263,744216,1,64458,1194,1194,0.856507,0.794442,1,0.60884,79.1231,79.3079,0,27.211,123.463,8,98.41,796.422,8.29345,2576.04,725.322,4521.56,P-B2(SI),10.25,2552.37,7073.93
OPF_10000,43887,467711,1,42825,2183,2183,0.461697,0.509255,1,0.00283999,26.6105,21.5155,0,17.554,3.009,1,0,2788.88,21.2274,0,0,2868.04,P-B2(SI),0.75,1767.18,4635.22
parabolic_fem,525825,3674625,0,525820,513,513,0.916909,0.166344,1,5.03E-12,0,329.621,0,112.533,27.228,1,0,6913.26,15.0206,0,0,7398.1,P-CG,1,3920.54,11318.6
pdb1HYS,36417,4344765,0,34064,2894,2894,0.791316,0.41744,1,6.61E-06,0,229.412,0,100.759,28.782,1,0,2820.77,43.2454,0,0,3187.16,P-CG,1,1160.51,4347.67
poisson3Db,85623,2374949,1,85563,85563,0,1,0,1,3.57E-11,97.5456,7.26537,99.258,49.819,0.79,1,0,0,0,0,0,256.872,P-B2(SI),161.25,1104.03,1360.9
pwtk,217918,11634424,0,189331,2035,2035,0.735677,0.528777,1,1.99E-07,0,654.744,0,286.162,91.653,1,0,7283.55,31.5107,0,0,8341.73,P-CG,1,5211.28,13553
qa8fk,66127,1660579,1,1048,1048,0,1,0,1,0.000271604,56.616,5.99397,51.791,38.774,7.667,6,0,0,0,0,0,163.219,P-B2(SI),234.25,1212.2,1375.42
qa8fm,66127,1660579,0,1048,1048,0,1,0,1,4.83E-12,0,17.489,56.342,40.068,7.188,50,0,0,0,0,0,122.574,P-CG,42,50.594,173.168
raefsky4,19779,1328611,1,11786,1053,1053,0.632452,0.367722,1,0.651304,45.0922,53.7678,0,34.584,6.987,1,0,616.174,15.6401,0,0,760.467,P-B2(SI),12.75,5469.6,6230.07
rail_79841,79841,553921,1,79811,436,436,0.57642,0.424066,1,5.25E-12,25.6211,27.6579,0,23.047,4.582,1,0,787.266,8.41934,0,0,872.935,P-B2(SI),0.25,529.213,1402.15
rajat30,643994,6175377,1,643983,643983,0,1,0,1,3.68E-07,236.83,19.968,251.715,546.234,6.19,1,0,0,0,0,0,1063.26,P-B2(SI),567.25,5350.5,6413.75
rajat31,4690002,20316253,1,4688751,4688751,0,1,0,1,7.12E-12,919.354,95.8341,829.629,657.689,511.501,16,0,0,0,0,0,3019.09,P-B2(SI),420.25,17198,20217.1
rma10,46835,2374001,1,25144,702,702,0.467404,0.521646,1,1.83E-09,190.769,98.4118,0,63.574,13.916,1,0,642.344,10.1171,0,0,1014.36,P-B2(SI),0.75,640.053,1654.42
s3dkq4m2,90449,4820891,0,614,614,614,0.994879,0.00919112,1,6.81E-08,0,241.832,0,134.516,28.675,1,0,1696.92,19.7824,0,0,2107.16,P-CG,1,776.948,2884.1
shallow_water1,81920,327680,0,40959,40959,0,1,0,1,3.43E-13,0,3.745,11.164,13.786,9.792,32,0,0,0,0,0,39.672,P-CG,24,29.729,69.401
shallow_water2,81920,327680,0,40959,40959,0,1,0,1,3.09E-13,0,3.758,11.12,15.233,9.738,32,0,0,0,0,0,40.991,P-CG,46,57.598,98.589
ship_003,121728,8086034,0,3658,3658,3658,0.707852,0.355585,1,1.98E-09,0,198.716,0,181.789,26.941,1,0,15441.7,47.3453,0,0,15872.7,P-CG,2,7686.75,23559.4
shipsec1,140874,7813404,1,5237,5237,5237,0.966518,0.964385,1,0.000638266,306.73,259.766,0,156.518,3410.39,16,0,1127.56,5.57056,0,0,5284.39,P-B2(SI),500.25,43976.5,49260.9
stomach,213360,3021648,1,20021,20021,0,1,0,1,6.33E-11,143.057,9.66345,89.02,67.107,19.562,32,0,0,0,0,0,330.582,P-B2(SI),60.25,376.828,707.41
t3dh,79171,4352105,1,5854,5088,5088,0.974513,0.954918,1,0.000360449,139.664,332.67,0,80.549,3078.92,16,0,630.33,7.98419,0,0,4283.6,P-B2(SI),171.25,10304.9,14588.5
t3dh_a,79171,4352105,1,5854,5088,5088,0.974513,0.954918,1,0.000360449,158.84,336.589,0,90.814,3077.33,16,0,630.724,7.9792,0,0,4316.31,P-B2(SI),171.25,10305.9,14622.2
thermal1,82654,574458,0,80916,481,481,0.810984,0.378426,1,1.28E-12,0,40.569,0,30.099,7.069,1,0,797.987,10.2942,0,0,879.899,P-CG,1,597.335,1477.23
thermal2,1228045,8580313,1,1226000,1849,1849,0.012668,0.939998,1,2.03E-09,409.353,1364.87,0,239.159,825.349,16,0,3765.46,5.20304,0,0,6679.03,P-B2(SI),241.25,141545,148224
torso3,259156,4429042,1,212262,212262,50,0.560365,0.574263,1,2.60E-11,165.15,72.9371,178.327,93.757,81.315,16,0,152.051,0.851163,0,0,757.818,P-B2(SI),47.25,4652.46,5410.28
vanbody,47072,2336898,0,3526,2787,2787,0.800829,0.398413,1,9.06E-05,0,135.629,0,62.624,20.266,1,0,3482.07,42.8104,0,0,3708.61,P-CG,1,1504.6,5213.21
venkat25,62424,1717792,1,60323,1601,1601,0.958369,0.953511,1,1.22E-09,71.1232,118.033,0,38.808,240.23,10,0,145.48,3.35635,0,0,624.175,P-B2(SI),80.25,3558.05,4182.23
xenon1,48600,1181120,1,10001,10001,0,1,0,1,6.59E-10,53.8674,5.28358,74.627,38.357,6.176,50,0,0,0,0,0,180.321,P-B2(SI),696.25,3905.75,4086.07
xenon2,157464,3866688,1,17777,17777,0,1,0,1,5.05E-05,123.693,11.4356,106.797,77.682,15.205,20,0,0,0,0,0,337.012,P-B2(SI),500.25,3017,3354.01


==> Data/rawProfilingData.csv <==
0,18.085,42.324,64.833,10.491,0,0,0,0,51.587
24.9394,22.0866,29.951,0,2.676,0,2631.71,0,0,1087.8
25.5946,13.7974,8.117,0,19.572,11.8993,29.4787,50.6136,15.8065,231.515
69.0388,46.3572,19.497,0,46.839,25.0693,122.432,331.681,52.06,337.829
16.6003,14.3737,8.468,0,12.112,6.76298,33.89,56.3498,4.28589,649.023
0,1058.14,523.14,0,141.338,0,13571.7,0,0,5435.6
32.935,35.864,13.661,0,25.727,8.31936,47.8504,106.375,15.3673,484.636
40.5011,34.4459,18.888,0,49.135,59.164,110.395,311.89,111.268,213.942
0,36.81,22.334,0,4.288,0,1349.82,0,0,1237.8
67.762,6.21904,38.114,71.878,0.128,0,0,0,0,237.703
47.6741,3.89686,114.469,26.097,1.005,0,0,0,0,499.227
29.1664,21.0636,21.255,22.241,21.057,0.21808,8.80931,51.1816,0.195104,243.009
108.982,25.2346,12.883,0,121.441,184.135,233.86,760.846,1020.42,721.397
19.5431,22.1319,17.041,0,4.104,0,3104.59,0,0,1080.73
87.5993,88.0707,56.901,0,11.306,0,556.878,0,0,346.487
43.344,2.58097,69.583,13.709,6.51,0,0,0,0,45.42
0,599.814,254.723,0,86.859,0,12909.3,0,0,5557.87
30.5874,2.52561,26.172,15.883,0.125,0,0,0,0,123.982
566.8,4.75832,160.08,27.321,0.978,0,0,0,0,1047.12
11.3311,0.847928,8.276,3.432,0.276,0,0,0,0,279.061
0,191.391,102.663,0,27.238,0,573.905,0,0,491.556
0,111.947,60.512,0,16.416,0,4879.19,0,0,2254.79
0,187.009,84.861,0,24.642,0,6552.72,0,0,3513.26
23.0628,21.6202,21.37,0,2.098,0,814.514,0,0,518.639
45.5573,57.9377,39.61,0,5.4,0,2791.07,0,0,4121.57
364.88,41.4368,30.927,0,8.84,0,10001.8,0,0,5427.41
0,631.277,299.144,0,84.611,0,6122.15,0,0,1955.87
375.82,45.6136,36.915,0,8.707,0,1547.22,0,0,3075.3
56.6225,3.1505,114.134,20.17,1.172,0,0,0,0,1142.38
15.4454,11.0046,14.509,0,1.433,0,125.345,0,0,230.07
0,10.758,27.07,29.227,0.692,0,0,0,0,456.982
3.95277,1.85923,2.736,0,0.255,0,57.462,0,0,1535.41
21.7277,1.42126,14.071,8.502,0.517,0,0,0,0,1297.9
23.4338,22.3052,20.144,0,2.325,0,825.977,0,0,476.808
19.0709,16.6111,9.017,0,8.407,1.15123,27.7247,49.6693,1.58275,6167.65
17.4463,1.49966,12.341,6.036,1.742,0,0,0,0,217.523
0,6.041,20.086,15.186,8.851,0,0,0,0,39.961
44.8974,15.8976,16.329,0,1.578,0,136.176,0,0,85.134
65.1151,91.7499,55.858,0,10.331,0,4770.85,0,0,4134.02
0,50.176,17.235,0,26.545,5.16733,112.867,489.832,12.1575,2642.91
77.3755,7.96551,48.882,81.327,6.934,0,0,0,0,861.53
27.2219,17.9501,21.622,15.508,16.229,0.0448,6.65466,27.34,0.046272,5272.02
35.4384,24.7626,36.847,0,2.523,0,14364.8,0,0,2274.21
69.0821,17.0049,8.385,0,15.665,15.1391,39.5723,223.814,22.0844,137.326
96.9626,15.3674,20.149,14.886,14.147,0.11248,7.39462,35.8534,0.096608,148.223
603.348,13.9163,14.977,0,1.951,0,6133.04,0,0,3323.66
1394.66,16.2472,18.154,0,2.138,0,9069.53,0,0,2604.98
84.7672,4.82683,53.189,32.634,9.371,0,0,0,0,715.08
12.0876,1.10435,9.808,4.58,4.272,0,0,0,0,85.561
103.66,48.5206,31.493,0,6.487,0,1129.8,0,0,1668.73
22.2671,23.2929,15.501,0,3.266,0,3609.94,0,0,1676.23
0,119.754,100.202,0,18.314,0,1906.78,0,0,1618.2
79.5287,80.7073,25.386,0,120.764,98.9951,803.171,2594.17,726.928,2553.31
27.9076,21.6874,20.586,0,2.975,0,2814.11,0,0,1767.56
0,331.068,110.358,0,27.174,0,6849.79,0,0,3918.66
0,229.736,100.432,0,28.164,0,2824.71,0,0,1159.68
119.714,8.58692,54.923,108.426,0.773,0,0,0,0,974.716
0,657.073,312.918,0,91.499,0,7311.34,0,0,5211.49
57.9012,6.14975,40.77,51.289,0.709,0,0,0,0,1248.44
0,17.198,38.888,50.109,6.87,0,0,0,0,50.813
43.144,53.889,35.717,0,6.953,0,617.208,0,0,5495.84
38.2576,27.6774,22.601,0,4.607,0,788.461,0,0,529.341
918.197,95.2477,640.179,817.307,65.192,0,0,0,0,16330
162.947,172.317,45.466,0,95.126,28.0384,422.567,2648.36,118.196,1770.84
0,241.171,113.692,0,28.366,0,1691.94,0,0,777.155
0,3.495,13.849,11.229,9.363,0,0,0,0,30.333
0,3.497,15.837,11.279,9.378,0,0,0,0,56.351
0,198.267,189.23,0,26.83,0,15490.4,0,0,7686.06
142.001,9.51707,67.207,88.273,18.813,0,0,0,0,429.111
0,39.09,25.738,0,7.179,0,799.937,0,0,597.169
0,137.978,65.081,0,20.326,0,3489.95,0,0,1505.13
76.9439,80.0211,58.218,0,10.419,0,3155.42,0,0,1254.04
46.7642,52.6838,41.851,0,7.839,0,4796.84,0,0,1176.34

==> Data/sparseSolverComparison05072015.csv <==
101492,1647264,189.921,2829.898,14300,18829.7
54019,996414,3805.16,-1,-1,-1
80016,347222,-1,328.273,500,-1
60008,255004,-1,148.044,240,-1
23412,218484,-1,-1,230,219.637
503625,17550675,20587.8,3639.413,49260,16472.9
23560,484256,727.269,-1,850,737.508
31770,183540,413.215,205.367,370,-1
88950,513900,1057.22,513.178,840,-1
80800,542184,2642.53,676.093,2790,2107.05
715176,4817870,-1,9295.087,109090,38842.9
14000,1853104,338.683,58160.038,91690,-1
99340,954163,688.038,628.299,-1,39202.5
99190,578890,414.096,556.598,-1,1208.57
41092,1683902,-1,-1,-1,3756.84
57735,277774,3414.69,-1,860,-1
68902,375558,4259.48,374.747,1250,707.761
46772,2089294,1050.55,397.088,1370,1070.87
60012,640033,177.75,437.189,1020,-1
227362,11288630,-1,2179.354,-1,8652.22
148770,10644002,19409.1,3344.328,14210,13464.3
93279,1211231,1825.01,7743.795,20960,-1
27792,173796,301.857,394.78,1080,-1
10581,770901,180.274,98.358,170,-1
41282,480536,-1,532.519,8970,4749.8
43618,310016,-1,276.491,1240,844.465
41731,559343,-1,722.833,15910,-1
62451,4007383,1373.42,1450.747,3100,3735.14
40216,1042160,-1,-1,1090,-1
40216,1042160,-1,-1,1160,-1
345241,2341011,-1,5439.878,-1,-1
70656,1828364,6849.57,1291.979,3410,3760.94
123440,3087898,10378.9,2454.579,6490,9108.52
80209,307604,-1,-1,-1,331.295
49702,333029,212230,-1,590,231.066
80595,438795,1400.31,-1,1560,-1
180895,988195,7080.75,-1,25800,-1
55476,759952,15834.1,744.479,4040,2815.76
2380515,26515867,-1,-1,6920,8753.73
51537,1010777,4838.91,455.242,1630,754.166
116835,766396,1449.55,-1,-1,-1
60000,299998,399.772,173.939,490,388.066
65025,1030225,510.195,503.546,890,741.671
8192,41746,1599.65,-1,240,-1
51993,380415,1305.52,-1,3270,4058.82
84617,463625,1357.77,-1,1630,559.232
16614,1096948,-1,521.179,-1,853.412
12005,259879,5888.82,-1,-1,85.569
17880,430740,155.876,307.165,620,-1
106437,2707179,39142.1,1581.317,4870,4343.15
74752,596992,93.658,460.414,1540,585.718
1585478,7660826,8262.62,10100.17,1.91E+06,43828.9
41490,565956,-1,-1,2410,3750.34
61349,5970947,378042,35275.139,183810,475071
61349,3381809,115745,37095.899,176620,515340
13535,390607,292.805,137.627,290,166.501
66917,1703365,4364.93,1305.603,5430,6521.87
48962,512084,1043.03,332.296,600,528.663
589446,21758924,-1,7766.276,-1,23950.8
67024,2216736,1092.8,32746.344,168170,-1
105676,513072,5422.95,-1,570,-1
226340,904522,-1,-1,3970,677.915
51448,1056610,14775,-1,3760,-1
503712,36816342,-1,9868.931,73890,36260.4
41374,260202,-1,-1,1300,1146.63
952203,46522475,-1,9607.87,474590,35178.5
10672,232633,541.604,-1,290,165.951
256000,1766400,81630.1,8733.291,56220,56140.5
109460,492564,383.143,-1,1240,469.259
389874,2101242,-1,1931.287,93750,-1
45769,285215,10075,-1,1440,4154.63
64089,399735,13025.5,-1,-1,7056.96
103430,2121550,889.253,-1,22220,-1
40806,203622,121.848,172.617,660,292.002
23052,1154814,2987.89,136.297,-1,-1
50000,349968,5332.41,324.804,1040,753.516
72000,28715634,4576.23,62323.806,416750,815354
63603,569262,560.758,614.949,690,646.128
259789,4242673,-1,5799.706,33380,30255.4
73752,3597188,3740.37,1083.565,1250,1762.63
88263,744216,7073.93,-1,1590,-1
43887,467711,4635.22,-1,460,375.411
525825,3674625,11318.6,3157.938,169450,6119.75
36417,4344765,4347.67,921.078,-1,3353.9
85623,2374949,1360.9,-1,8610,10094.6
217918,11634424,13553,1792.319,7380,6868.76
66127,1660579,1375.42,-1,4720,-1
66127,1660579,173.168,1236.401,4670,6683.39
19779,1328611,6230.07,267.443,-1,-1
79841,553921,1402.15,411.543,730,685.243
643994,6175377,6413.75,-1,-1,-1
4690002,20316253,20217.1,31609.469,-1,-1
46835,2374001,1654.42,-1,1150,584.041
90449,4820891,2884.1,1385.112,3710,3851.92
81920,327680,69.401,423.798,1320,1236.94
81920,327680,98.589,386.173,1300,851.78
121728,8086034,23559.4,4211.25,20840,27612
140874,7813404,49260.9,2925.65,10980,12659.1
179860,10113096,-1,3807.329,18590,19374.1
97569,5156379,-1,111793.324,-1,1.62E+06
155331,11283503,5195.99,354351.256,-1,5.94E+06
50000,1548988,-1,57603.649,245040,521780
213360,3021648,707.41,-1,25190,100146
79171,4352105,14588.5,-1,15390,-1
79171,4352105,14622.2,-1,15600,-1
82654,574458,1477.23,408.663,770,873.28
1228045,8580313,148224,8112.395,-1,17589.4
259156,4429042,5410.28,-1,-1,67610.4
40798,2398220,-1,-1,4830,-1
76216,1977600,-1,-1,2900,-1
47072,2336898,5213.21,354.307,-1,803.545
62424,1717792,4182.23,-1,1160,576.78
48600,1181120,4086.07,1006.297,2240,2559.61
157464,3866688,3354.01,4459.362,12940,16801.1


==> Data/sweepK4DvsCdense.txt <==
# N=200,000, P=50, d=1
K	d	NPrtns	T-PreP-D	T-PreP-C	nItrs-D	nItrs-C	T-Kry-D	T-Kry-C	T-Total-D	T-Total-C	SpeedUp
10	1	50	10.848	21.488	3.25	0.75	170.032	70.776	180.88	92.264	1.960461285
20	1	50	15.775	29.299	2.75	0.75	143.016	76.808	158.791	106.107	1.496517666
50	1	50	52.061	101.361	2.25	0.75	134.855	87.718	186.916	189.079	0.988560337
100	1	50	168.262	410.937	2.25	0.75	152.979	97.85	321.241	508.787	0.631386022
200	1	50	402.385	1096.24	1.75	0.75	162.468	125.09	564.853	1221.33	0.462490072
500	1	50	1725.09	5840.51	1.75	0.75	283.138	224.127	2008.23	6064.63	0.331138091


==> Data/sweepP4DvsCdense.txt <==
# N= 200,000 d=1 K=200
P	T-PreP-D	T-PreP-C	nItrs-D	nItrs-C	T-Kry-D	T-Kry-C	T-Total-D	T-Total-C	SpeedUp
2	1016.8	1987.63	1.75	0.75	2127	1742.36	3143.81	3729.99	0.842846764
3	803.673	1672.5	1.75	0.75	1446.44	1179.18	2250.12	2851.68	0.789050665
4	694.675	1480.68	1.75	0.75	1105.9	896.326	1800.57	2377.01	0.757493658
5	630.07	1371.51	1.75	0.75	900.094	722.677	1530.16	2094.19	0.730669137
6	595.127	1304.38	1.75	0.75	766.091	611.28	1361.22	1915.66	0.710574945
8	535.021	1210.48	1.75	0.75	593.231	471.002	1128.25	1681.48	0.670986274
10	500.021	1166.7	1.75	0.75	491.039	385.644	991.06	1552.35	0.638425613
20	441.987	1099.88	1.75	0.75	290.161	220.434	732.148	1320.32	0.554523146
30	432.731	1098.48	1.75	0.75	225.04	167.715	657.771	1266.19	0.519488386
40	410.187	1087.18	1.75	0.75	186.922	140.995	597.109	1228.17	0.486177809
50	403.526	1094.83	1.75	0.75	166.645	125.069	570.171	1219.9	0.467391589
60	408.418	1115.91	1.75	0.75	152.718	113.686	561.136	1229.6	0.456356539
70	404.96	1126.68	1.75	0.75	148.828	105.749	553.788	1232.43	0.449346413
80	397.301	1132.9	1.75	0.75	137.665	101.674	534.966	1234.58	0.433318213
90	396.992	1151.44	1.75	0.75	133.47	101.894	530.462	1253.33	0.423242083
100	387.775	1155.88	1.75	0.75	131.575	101.752	519.35	1257.63	0.412959296


==> Data/sweepd4DvsCdense.txt <==
# N=200,000 and K = 200 and P=50
d	NPrtns	T-PreP-D	T-PreP-C	nItrs-D	nItrs-C	T-Kry-D	T-Kry-C	T-Total-D	T-Total-C	SpeedUp
0.06	50	402.521	1098.09	353.25	4.25	25344.3	525.477	25746.8	1623.57	15.85813978
0.08	50	403.646	1097.33	8.75	0.75	675.342	128.013	1078.99	1225.34	0.880563762
0.1	50	403.489	1096.87	6.25	0.75	492.622	128.365	896.111	1225.23	0.731381863
0.2	50	403.447	1097.54	3.75	0.75	312.137	127.29	715.584	1224.83	0.584231281
0.3	50	404.697	1096.65	2.75	0.75	248.88	127.242	653.577	1223.9	0.534011766
0.4	50	403.983	1096.84	2.75	0.75	240.63	127.401	644.613	1224.24	0.526541364
0.5	50	404.35	1094.91	2.25	0.75	236.67	125.29	641.02	1220.2	0.525340108
0.6	50	403.974	1096.89	2.25	0.75	202.138	127.52	606.112	1224.41	0.495023726
0.7	50	403.355	1097.64	2.25	0.75	200.105	128.287	603.46	1225.93	0.492246703
0.8	50	402.441	1097.13	2.25	0.75	197.452	128.34	599.893	1225.47	0.489520755
0.9	50	403.503	1096.68	1.75	0.75	162.341	127.307	565.844	1223.99	0.462294627
1	50	402.639	1097.58	1.75	0.75	162.534	127.375	565.173	1224.96	0.46138078
1.1	50	402.525	1097.09	1.75	0.75	162.397	128.279	564.922	1225.36	0.461025331
1.2	50	403.117	1097.23	1.75	0.75	171.981	127.959	575.098	1225.19	0.469394951

